Exploring the Effects of Japanese Font Designs on Impression Formation and Decision-Making in Text-Based Communication

Text-based communication, such as text chat, is commonly employed in various contexts, both professional and personal. However, it lacks the rich emotional cues present in verbal and visual forms of communication, such as facial expressions and tone of voice, making it more challenging to convey emotions and increasing the likelihood of misunderstandings. In this study, we focused on typefaces as emotional cues employed in text-based communication and investigated the influence of font design on impression formation and decision-making through two experiments. The results of the experiments revealed the relationship between Japanese typeface design and impression formation, and indicated that advice presented in a font evoking an impression of high confidence was more likely to be accepted than advice presented in a font evoking an impression of low confidence.

==> author_biography.txt <==
Rintaro Chujo
is currently a Master's student at the Graduate School of Interdisciplinary Information Studies, the University of Tokyo. He received his B.A. degree in Psychology from the University of Tokyo in 2023. His reserach interests are in human-computer interaction, affective computing and computer-mediated communication

Atsunobu Suzuki
is currently an Associate Professor at the Department of Psychology, Graduate School of Humanities and Sociology, the University of Tokyo. He majored in Cognitive and Behavioral Sciences at the University of Tokyo, where he received his M.Sc. and Ph.D. His main research interests are person perception and aging.

Ari Hautasaari
is currently a Project Associate Professor (RIISE - Research Institute for an Inclusive Society through Engineering) in the Interfaculty Initiative in Information Studies at the University of Tokyo. He received his M.Sc. in Information Processing Science from the University of Oulu, Finland, and his Ph.D. in Informatics from Kyoto University, Japan. His research interests include human-computer interaction, computer-mediated communication, and socio-emotional communication support.
